TRINITY VI: Connection between Galaxy Star Formation Rates and Supermassive Black Hole Accretion Rates from z=0-10

We infer supermassive black hole (SMBH) accretion rates and Eddington ratios as a function of SMBH/host galaxy mass and redshift with the empirical TRINITY model of dark matter halo--galaxy--SMBH connection. The galaxy--SMBH mass and growth rate connection from TRINITY matches galaxy observables from $0<z<13$ and SMBH observables from $0<z<6.5$. Key findings include: 1) the ratio between cosmic SMBH accretion rate and galaxy star formation rate stays constant at $\sim 2\times 10^{-3}$ from $z=0-4$, and decreases by 2 orders of magnitude from $z=4-10$; 2) the average SMBH Eddington ratio $\overline{\eta}$ increases towards higher redshifts, nearly reaching $\overline{\eta}=1$ at $z\sim 10$; 3) at fixed redshift for $z<3$, SMBHs/galaxies with higher masses have lower $\overline{\eta}$, consistent with AGN downsizing; 4) the average ratio of specific SMBH accretion rate ($\overline{\mathrm{SBHAR}}$) to average specific star formation rate ($\overline{\mathrm{SSFR}}$) is nearly mass-independent, with a value $\overline{\mathrm{SBHAR}}/\overline{\mathrm{SSFR}}\sim 1$, which decreases slightly from $z=10$ to $z=0$; 5) similar to galaxies, SMBHs reach their peak efficiency to convert baryons into mass when host halos reach $10^{12} M_\odot$; 6) given galaxy and SMBH growth histories from TRINITY, the local descendants of $1<z<11$ overmassive JWST AGNs will remain outliers from the local SMBH mass--galaxy mass relation. These findings combine to give a simple explanation for massive ($10^9-10^{10}M_\odot$) quasars at $z>6$: at these redshifts, dark matter halos grow with an $e$-folding time of $\sim 45$ Myrs, driving similar growth rates in both galaxies and SMBHs.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> log.txt <==
Oct. 28
Plots to (re)make:
1. Fig. 41: Show the efficiencies from different studies as a function of redshift, including our aexp_eff model. Done.
2. Fig. 43: add in the lower right corner the amount of inter-publication scatter in the normalization, which is listed in an earlier table. Done.
3. Fig. 45 & 46: show the median value instead of the best-fitting ones. Done.
4. Fig. 50: remove the white solid curve denoting 10^16 Msun halos. Done.
5. Fig. 53: use error bars of 0.3 dex for all data points. Done
5. Fig. 53-55: Replace the \langle\rangle with \overline{} in the axis labels. Done
6. Fig. 31: remake the plot after removing the SSFR_AVG_Q. Done.

Remaining (sub)sections to read through:
1. 5.10: Check if the plots are updated after fixing the bug in calculating average BHAR at fixed stellar mass.

ToDo:
1. Read through the comparison with Yang2018, and make revisions as needed.
2. Replace all the "average BHAR/SFR" or "average SBHAR/SSFR" with the version with overline.
3. Conclusions and the abstract.



==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
